Computing diffusivities from particle models out of equilibrium

A new method is proposed to numerically extract the diffusivity of a (typically nonlinear) diffusion equation from underlying stochastic particle systems. The proposed strategy requires the system to be in local equilibrium and have Gaussian fluctuations but is otherwise allowed to undergo arbitrary out of equilibrium evolutions. This could be potentially relevant for particle data obtained from experimental applications. The key idea underlying the method is that finite, yet large, particle systems formally obey stochastic partial differential equations of gradient flow type satisfying a fluctuation-dissipation relation. The strategy is here applied to three classic particle models, namely independent random walkers, a zero range process and a symmetric simple exclusion process in one space dimension, to allow the comparison with analytic solutions.

==> visualisation_of_times_2_early.csv <==
timestep,Traj1,Traj2
0,0,0
1,-0.3159,-0.3661
2,-0.0901,-0.8352
3,-0.2198,-0.396
4,0.1218,-0.5947
5,0.356,-0.7992
6,0.4271,-0.9663
7,0.1039,-0.9992
8,0.5613,-0.851
9,0.3266,-1.3258
10,0.7512,-0.9836
11,0.475,-0.9245
12,0.3485,-0.5704
13,-0.064,-0.7225
14,0.0761,-0.7765
15,-0.2432,-1.2223
16,-0.6982,-1.5452
17,-0.475,-1.3824
18,-0.6276,-1.5515
19,-0.467,-1.1531
20,-0.5831,-1.5349
21,-0.4557,-1.0465
22,-0.9341,-1.0065
23,-0.5235,-0.7996
24,-0.223,-0.3001
25,0.0229,-0.5122
26,0.336,-0.5977
27,0.2193,-0.6329
28,0.3366,-0.3689
29,0.4121,-0.0507
30,0.4421,-0.4505
31,0.2172,-0.7724
32,-0.0342,-0.9127
33,-0.0825,-1.356
34,-0.3548,-1.3342
35,-0.0504,-1.4983
36,0.4357,-1.8226
37,-0.0343,-2.1137
38,0.0014,-1.7085
39,-0.4115,-1.5331
40,-0.1094,-1.5647
41,0.3797,-1.1525
42,-0.0534,-1.5485
43,0.386,-1.303
44,-0.0958,-1.0667
45,0.0881,-1.0049
46,0.3718,-1.3207
47,0.4059,-1.2234
48,0.7913,-1.4235
49,1.1903,-1.7894
50,1.3162,-2.0768
51,0.9541,-1.6818
52,0.6719,-2.1104
53,0.3541,-2.3679
54,-0.1041,-2.8142
55,-0.4972,-2.8724
56,-0.3807,-3.3591
57,0.0589,-2.962
58,-0.0866,-3.2653
59,-0.176,-3.6719
60,0.3084,-3.8646
61,0.7539,-3.9085
62,0.9306,-4.3068
63,1.4189,-3.8114
64,1.6857,-3.9793
65,1.5224,-4.182
66,1.6848,-4.62
67,1.429,-4.8217
68,1.2245,-5.2754
69,1.4046,-5.2699
70,1.4325,-5.0085
71,1.3441,-4.8774
72,1.4467,-5.2875
73,1.6972,-5.7067
74,1.7808,-5.4294
75,1.8326,-5.0243
76,1.9161,-4.9905
77,1.928,-5.3814
78,1.5105,-5.0556
79,1.7301,-5.2175
80,2.2263,-5.4235

==> visualisation_of_times_2_late.csv <==
timestep,Traj11,Traj12,Traj13,Traj21,Traj22,Traj23
80,2.2263,2.2263,2.2263,-5.4235,-5.4235,-5.4235
81,2.4399,2.3127,1.7479,-5.0062,-5.8531,-5.5244
82,2.5582,2.4879,1.8077,-4.9964,-5.5057,-5.425
83,2.4015,2.3489,1.6085,-4.5222,-5.3258,-5.1245
84,2.8375,2.4692,2.0479,-4.8249,-5.6892,-5.5194
85,2.4623,2.7803,2.5288,-5.2137,-5.3308,-5.198
86,2.6929,2.2996,2.3154,-5.4164,-5.6309,-4.8569
87,2.8394,1.8834,2.6163,-5.5199,-5.5236,-5.0024
88,3.1725,2.3582,3.0124,-5.5992,-5.4806,-5.0723
89,3.0708,2.5096,3.1099,-5.7877,-5.8182,-5.0001
90,3.3206,2.2408,3.4939,-5.5939,-6.3126,-4.7992
91,3.6558,2.1443,3.9377,-6.002,-6.0411,-4.5568
92,3.4783,1.7663,3.9868,-6.0999,-5.7763,-4.2989
93,3.5306,1.5348,4.2152,-6.3047,-5.8552,-4.4097
94,4.0097,1.2926,4.292,-6.4982,-6.2984,-4.4804
95,4.059,1.1243,3.8178,-6.8927,-6.2127,-4.0241
96,3.8894,0.7765,3.7643,-6.7988,-6.5385,-3.9511
97,4.0089,0.6245,3.9106,-7.0161,-6.3099,-3.6014
98,3.8695,0.2462,3.9319,-7.3609,-6.2756,-3.8251
99,4.126,0.6303,3.8042,-7.8602,-6.5226,-3.7027
100,4.0399,0.2246,4.2413,-8.0766,-6.1055,-3.6144
101,4.0323,0.6547,4.5708,-8.0258,-5.8473,-3.1509
102,4.227,0.5537,4.9199,-7.6549,-5.4603,-3.565
103,4.6998,0.1011,4.7925,-8.1127,-5.8915,-3.5645
104,4.5275,-0.0565,4.8856,-7.7079,-6.208,-3.5429
105,4.8653,0.1794,5.2582,-8.077,-5.9709,-3.9527
106,5.1044,0.4741,5.6917,-7.7432,-5.7742,-3.5481
107,5.5586,0.519,5.8602,-7.4428,-5.4972,-3.1637
108,5.0905,0.7052,5.5669,-7.0249,-5.4953,-3.2247
109,4.9474,1.0989,5.7208,-7.3876,-5.5698,-2.943
110,5.11,0.6537,5.2928,-7.3829,-5.4585,-3.2945
111,4.8915,0.4573,5.1996,-7.4779,-5.1028,-3.1747
112,4.6219,0.0035,5.3665,-7.8043,-4.932,-3.4141
113,4.833,-0.301,5.8002,-7.7291,-4.9084,-3.4684
114,4.9576,-0.0808,6.1112,-7.6229,-5.1096,-3.1244
115,5.0482,0.1409,6.0957,-7.9085,-4.9056,-3.4282
116,5.2086,0.5187,6.3525,-7.8885,-5.024,-3.6244
117,4.7562,0.6011,6.2695,-7.3994,-4.9563,-3.6411
118,4.605,0.1718,6.7413,-7.4094,-4.5684,-3.8033
119,4.5563,0.5946,7.2293,-7.2146,-4.2255,-3.5048
120,4.2972,0.8949,7.5934,-7.3031,-3.8267,-3.0173
121,4.5123,0.6809,7.4823,-7.7684,-3.3877,-3.3582
122,4.8685,0.7245,7.437,-7.9755,-3.0722,-3.6214
123,4.65,1.2093,7.1837,-7.6741,-3.5709,-3.4191
124,4.881,1.425,7.4682,-7.8276,-4.0678,-3.5436
125,4.5188,1.764,7.851,-8.2443,-4.4803,-3.0699
126,4.8555,1.6972,8.2647,-8.2332,-4.7196,-2.5976
127,4.4941,1.6679,8.323,-8.3663,-5.1968,-2.4539
128,4.5823,1.7286,8.4219,-8.1269,-5.2727,-2.0938
129,4.4485,1.4977,8.0707,-8.1021,-5.4317,-2.192
130,4.7552,1.7467,8.4704,-7.7976,-5.3903,-2.06
131,4.759,1.7506,8.4208,-7.4807,-4.9641,-1.5748
132,4.7486,1.8974,8.1265,-7.7912,-5.1656,-1.5153
133,5.1257,1.7051,8.5262,-8.1675,-5.3275,-1.0817
134,4.9788,1.3438,8.7888,-7.8465,-4.9681,-0.8614
135,4.9282,1.3194,9.1712,-7.7086,-5.1276,-0.8773
136,5.3918,1.1819,8.9562,-8.1925,-5.4895,-0.7383
137,4.9341,1.47,9.1294,-7.7966,-5.4817,-0.3507
138,5.407,1.7503,9.2937,-7.7812,-5.125,-0.6519
139,5.0962,1.9188,8.9165,-7.7367,-5.2407,-0.7566
140,5.2634,1.5523,8.8238,-7.6302,-5.045,-0.2644

==> visualisationoftimes2early.csv <==
timestep,Traj1,Traj2
0,0,0
1,-0.3159,-0.3661
2,-0.0901,-0.8352
3,-0.2198,-0.396
4,0.1218,-0.5947
5,0.356,-0.7992
6,0.4271,-0.9663
7,0.1039,-0.9992
8,0.5613,-0.851
9,0.3266,-1.3258
10,0.7512,-0.9836
11,0.475,-0.9245
12,0.3485,-0.5704
13,-0.064,-0.7225
14,0.0761,-0.7765
15,-0.2432,-1.2223
16,-0.6982,-1.5452
17,-0.475,-1.3824
18,-0.6276,-1.5515
19,-0.467,-1.1531
20,-0.5831,-1.5349
21,-0.4557,-1.0465
22,-0.9341,-1.0065
23,-0.5235,-0.7996
24,-0.223,-0.3001
25,0.0229,-0.5122
26,0.336,-0.5977
27,0.2193,-0.6329
28,0.3366,-0.3689
29,0.4121,-0.0507
30,0.4421,-0.4505
31,0.2172,-0.7724
32,-0.0342,-0.9127
33,-0.0825,-1.356
34,-0.3548,-1.3342
35,-0.0504,-1.4983
36,0.4357,-1.8226
37,-0.0343,-2.1137
38,0.0014,-1.7085
39,-0.4115,-1.5331
40,-0.1094,-1.5647
41,0.3797,-1.1525
42,-0.0534,-1.5485
43,0.386,-1.303
44,-0.0958,-1.0667
45,0.0881,-1.0049
46,0.3718,-1.3207
47,0.4059,-1.2234
48,0.7913,-1.4235
49,1.1903,-1.7894
50,1.3162,-2.0768
51,0.9541,-1.6818
52,0.6719,-2.1104
53,0.3541,-2.3679
54,-0.1041,-2.8142
55,-0.4972,-2.8724
56,-0.3807,-3.3591
57,0.0589,-2.962
58,-0.0866,-3.2653
59,-0.176,-3.6719
60,0.3084,-3.8646
61,0.7539,-3.9085
62,0.9306,-4.3068
63,1.4189,-3.8114
64,1.6857,-3.9793
65,1.5224,-4.182
66,1.6848,-4.62
67,1.429,-4.8217
68,1.2245,-5.2754
69,1.4046,-5.2699
70,1.4325,-5.0085
71,1.3441,-4.8774
72,1.4467,-5.2875
73,1.6972,-5.7067
74,1.7808,-5.4294
75,1.8326,-5.0243
76,1.9161,-4.9905
77,1.928,-5.3814
78,1.5105,-5.0556
79,1.7301,-5.2175
80,2.2263,-5.4235

==> visualisationoftimes2late.csv <==
timestep,Traj11,Traj12,Traj13,Traj21,Traj22,Traj23
80,2.2263,2.2263,2.2263,-5.4235,-5.4235,-5.4235
81,2.4399,2.3127,1.7479,-5.0062,-5.8531,-5.5244
82,2.5582,2.4879,1.8077,-4.9964,-5.5057,-5.425
83,2.4015,2.3489,1.6085,-4.5222,-5.3258,-5.1245
84,2.8375,2.4692,2.0479,-4.8249,-5.6892,-5.5194
85,2.4623,2.7803,2.5288,-5.2137,-5.3308,-5.198
86,2.6929,2.2996,2.3154,-5.4164,-5.6309,-4.8569
87,2.8394,1.8834,2.6163,-5.5199,-5.5236,-5.0024
88,3.1725,2.3582,3.0124,-5.5992,-5.4806,-5.0723
89,3.0708,2.5096,3.1099,-5.7877,-5.8182,-5.0001
90,3.3206,2.2408,3.4939,-5.5939,-6.3126,-4.7992
91,3.6558,2.1443,3.9377,-6.002,-6.0411,-4.5568
92,3.4783,1.7663,3.9868,-6.0999,-5.7763,-4.2989
93,3.5306,1.5348,4.2152,-6.3047,-5.8552,-4.4097
94,4.0097,1.2926,4.292,-6.4982,-6.2984,-4.4804
95,4.059,1.1243,3.8178,-6.8927,-6.2127,-4.0241
96,3.8894,0.7765,3.7643,-6.7988,-6.5385,-3.9511
97,4.0089,0.6245,3.9106,-7.0161,-6.3099,-3.6014
98,3.8695,0.2462,3.9319,-7.3609,-6.2756,-3.8251
99,4.126,0.6303,3.8042,-7.8602,-6.5226,-3.7027
100,4.0399,0.2246,4.2413,-8.0766,-6.1055,-3.6144
101,4.0323,0.6547,4.5708,-8.0258,-5.8473,-3.1509
102,4.227,0.5537,4.9199,-7.6549,-5.4603,-3.565
103,4.6998,0.1011,4.7925,-8.1127,-5.8915,-3.5645
104,4.5275,-0.0565,4.8856,-7.7079,-6.208,-3.5429
105,4.8653,0.1794,5.2582,-8.077,-5.9709,-3.9527
106,5.1044,0.4741,5.6917,-7.7432,-5.7742,-3.5481
107,5.5586,0.519,5.8602,-7.4428,-5.4972,-3.1637
108,5.0905,0.7052,5.5669,-7.0249,-5.4953,-3.2247
109,4.9474,1.0989,5.7208,-7.3876,-5.5698,-2.943
110,5.11,0.6537,5.2928,-7.3829,-5.4585,-3.2945
111,4.8915,0.4573,5.1996,-7.4779,-5.1028,-3.1747
112,4.6219,0.0035,5.3665,-7.8043,-4.932,-3.4141
113,4.833,-0.301,5.8002,-7.7291,-4.9084,-3.4684
114,4.9576,-0.0808,6.1112,-7.6229,-5.1096,-3.1244
115,5.0482,0.1409,6.0957,-7.9085,-4.9056,-3.4282
116,5.2086,0.5187,6.3525,-7.8885,-5.024,-3.6244
117,4.7562,0.6011,6.2695,-7.3994,-4.9563,-3.6411
118,4.605,0.1718,6.7413,-7.4094,-4.5684,-3.8033
119,4.5563,0.5946,7.2293,-7.2146,-4.2255,-3.5048
120,4.2972,0.8949,7.5934,-7.3031,-3.8267,-3.0173
121,4.5123,0.6809,7.4823,-7.7684,-3.3877,-3.3582
122,4.8685,0.7245,7.437,-7.9755,-3.0722,-3.6214
123,4.65,1.2093,7.1837,-7.6741,-3.5709,-3.4191
124,4.881,1.425,7.4682,-7.8276,-4.0678,-3.5436
125,4.5188,1.764,7.851,-8.2443,-4.4803,-3.0699
126,4.8555,1.6972,8.2647,-8.2332,-4.7196,-2.5976
127,4.4941,1.6679,8.323,-8.3663,-5.1968,-2.4539
128,4.5823,1.7286,8.4219,-8.1269,-5.2727,-2.0938
129,4.4485,1.4977,8.0707,-8.1021,-5.4317,-2.192
130,4.7552,1.7467,8.4704,-7.7976,-5.3903,-2.06
131,4.759,1.7506,8.4208,-7.4807,-4.9641,-1.5748
132,4.7486,1.8974,8.1265,-7.7912,-5.1656,-1.5153
133,5.1257,1.7051,8.5262,-8.1675,-5.3275,-1.0817
134,4.9788,1.3438,8.7888,-7.8465,-4.9681,-0.8614
135,4.9282,1.3194,9.1712,-7.7086,-5.1276,-0.8773
136,5.3918,1.1819,8.9562,-8.1925,-5.4895,-0.7383
137,4.9341,1.47,9.1294,-7.7966,-5.4817,-0.3507
138,5.407,1.7503,9.2937,-7.7812,-5.125,-0.6519
139,5.0962,1.9188,8.9165,-7.7367,-5.2407,-0.7566
140,5.2634,1.5523,8.8238,-7.6302,-5.045,-0.2644
